Scalable Bayesian Rule Lists

We present an algorithm for building probabilistic rule lists that is two orders of magnitude faster than previous work. Rule list algorithms are competitors for decision tree algorithms. They are associative classifiers, in that they are built from pre-mined association rules. They have a logical structure that is a sequence of IF-THEN rules, identical to a decision list or one-sided decision tree. Instead of using greedy splitting and pruning like decision tree algorithms, we fully optimize over rule lists, striking a practical balance between accuracy, interpretability, and computational speed. The algorithm presented here uses a mixture of theoretical bounds (tight enough to have practical implications as a screening or bounding procedure), computational reuse, and highly tuned language libraries to achieve computational efficiency. Currently, for many practical problems, this method achieves better accuracy and sparsity than decision trees; further, in many cases, the computational time is practical and often less than that of decision trees. The result is a probabilistic classifier (which estimates P(y = 1|x) for each x) that optimizes the posterior of a Bayesian hierarchical model over rule lists.

==> theapa.txt <==
 Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

